Modeling Library Dependencies and Updates in Large Software Repository Universes

Popular (re)use of third-party open-source software (OSS) is evidence of the impact of hosting repositories like maven on software development today. Updating libraries is crucial, with recent studies highlighting the associated vulnerabilities with aging OSS libraries. The decision to migrate to a newer library can range from trivial (security threat) to complex (assessment of work required to accommodate the changes). By leveraging the `wisdom of the software repository crowd' we propose a simple and efficient approach to recommending `consented' library updates. Our Software Universe Graph (SUG) models library dependency and update information mined from super repositories to provide different metrics and visualizations that aid in the update decision. To evaluate, we first constructed a SUG from 188,951 nodes of 6,374 maven unique artifacts. Then, we demonstrate how our metrics and visualizations are applied through real-world examples. As an extension, we show how the SUG can compare dependencies between different super repositories. From a sample of 100 GitHub applications, our method found that on average 79% similar overlapping dependencies combinations exist between the maven and github super repository universes.

==> makefile.txt <==
file=elsdoc


all: pdf out 
	make pdf
	make pdf

out:
	if  [ -f $(file).out ] ; then cp $(file).out tmp.out; fi ;
	sed 's/BOOKMARK/dtxmark/g;' tmp.out > x.out; mv x.out tmp.out ;

pdf:
	pdflatex $(file).tex

index:
	makeindex -s gind.ist -o $(file).ind $(file).idx 

changes:
	makeindex -s gglo.ist -o $(file).gls $(file).glo

xview:
#	xpdf -z 200 $(file).pdf &>/dev/null
	open -a 'Skim.app' $(file).pdf 

view:
	open -a 'Adobe Reader.app' $(file).pdf

ins:
	latex $(file).ins 

diff:
	diff $(file).sty ../$(file).sty |less

copy:
	cp $(file).sty ../



==> manifest.txt <==
% \iffalse meta-comment
%
% 
%
% Copyright 2007, 2008, 2009 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% \fi
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natibi options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 els1.pdf
 els-1p.pdf
 els2.pdf
 els-3pd.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 enum.sty
 pdfwidgets.sty


